Transliteration of Judeo-Arabic Texts into Arabic Script Using Recurrent Neural Networks

We trained a model to automatically transliterate Judeo-Arabic texts into Arabic script, enabling Arabic readers to access those writings. We employ a recurrent neural network (RNN), combined with the connectionist temporal classification (CTC) loss to deal with unequal input/output lengths. This obligates adjustments in the training data to avoid input sequences that are shorter than their corresponding outputs. We also utilize a pretraining stage with a different loss function to improve network converge. Since only a single source of parallel text was available for training, we take advantage of the possibility of generating data synthetically. We train a model that has the capability to memorize words in the output language, and that also utilizes context for distinguishing ambiguities in the transliteration. We obtain an improvement over the baseline 9.5% character error, achieving 2% error with our best configuration. To measure the contribution of context to learning, we also tested word-shuffled data, for which the error rises to 2.5%.

==> images/no_drop2/my_log.txt <==
3656.344 190.495 0.053187
1201.815 170.879 0.046627
950.013 129.987 0.036157
806.777 124.515 0.035919
707.987 126.341 0.035715
649.246 128.503 0.033626
641.118 112.727 0.029942
514.931 103.270 0.027029
446.688 107.132 0.026909
424.013 105.381 0.028309


==> images/no_drop2/my_log__1_.txt <==
3656.344 190.495 0.053187
1201.815 170.879 0.046627
950.013 129.987 0.036157
806.777 124.515 0.035919
707.987 126.341 0.035715
649.246 128.503 0.033626
641.118 112.727 0.029942
514.931 103.270 0.027029
446.688 107.132 0.026909
424.013 105.381 0.028309
371.281 107.876 0.026385
333.037 119.985 0.028997
320.751 114.432 0.027671
292.296 120.073 0.026931
275.995 116.698 0.026422


==> images/no_pre_train/my_log.txt <==
10823.089 2513.239 1.000
10069.097 2516.287 1.000
10067.069 2512.983 1.000
10065.745 2510.348 1.000
10064.516 2503.701 1.000
10063.555 2505.130 1.000
10064.279 2503.530 1.000
10062.123 2502.227 1.000
10060.979 2502.221 1.000
10060.522 2500.839 1.000

